Beyond Bayesian Nash: Learning Minimax-Regret Equilibria for Adversarial Team Games under Asymmetric Information

Adversarial team games (ATGs) with asymmetric information, such as adversarial path-finding, goal search, and reachability games on graphs, require strategies that are robust to hidden opponent types, such as a hidden goal flag, and to deception. Under asymmetric information, deception is seen as strategic shifts in the type distribution such that the omniscient opponent can collude with Nature and condition its play on the observed type. Existing risk-neutral solution concepts, such as Bayesian Nash equilibrium (BNE), are sensitive to distribution shifts, while distributionally robust approaches provide guarantees only within a prescribed ambiguity set. To address these limitations, we introduce Probabilistically Robust Minimax-Regret Equilibrium (PR-MRE), a novel equilibrium concept that combines the distribution-free robustness of minimax-regret reasoning with probabilistic information from a nominal type distribution. PR-MRE minimizes worst-case regret over a high-confidence subset of the type space, providing protection against strategic redistribution of probability mass while avoiding the conservatism of fully distribution-free approaches. We show that, for finite normal-form Bayesian games, approximate PR-MRE computation can be formulated as a robust bilinear program and derive a tractable semidefinite relaxation. We then adapt this relaxation into a novel meta-solver within a robust double-oracle framework, PRMRE-PSRO, enabling population-based learning of approximate PR-MRE strategies via deep reinforcement learning best responses. Experiments on graph-structured adversarial team games demonstrate that PR-MRE discovers strategies with substantially improved worst-case performance across hidden types compared to risk-neutral Bayesian Nash equilibrium solutions, resulting in more robust behavior under strategic distribution shifts.

==> fig3.tikz <==
\begin{tikzpicture}[>=stealth,scale=.9]
% ======================
% Panel 1: MRE
% ======================
\begin{scope}
\draw[thick,rotate=-20] (0,0) ellipse (2.3 and 3.0);

\foreach \x/\y in {
    -0.8/ 2.1,
     0.2/ 1.4,
    -0.8/ 1.2,
    -1.8/-0.2,
    -0.8/-0.6,
     0.4/-1.3,
    -1.8/-2.1,
    -0.4/-2.5
}{
    \node[gray] at (.7+\x,.25+.8*\y) {\Large$\times$};
}

\node at (0,-3.6) {\small Minimax Regret Equilibria};
\end{scope}

% ======================
% Panel 2: Cover
% ======================
\begin{scope}[xshift=6cm]
\draw[thick,rotate=-20] (0,0) ellipse (2.3 and 3.0);
\draw[red!60,rotate=-20] (-0.4,0.75) ellipse (1.3 and 1.9);

\foreach \x/\y in {
    -0.8/ 2.1,
     0.2/ 1.4,
    -0.8/ 1.2,
    -1.8/-0.2,
    -0.8/-0.6,
     0.4/-1.3,
    -1.8/-2.1,
    -0.4/-2.5
}{
    \node[gray] at (.7+\x,.25+.8*\y) {\Large$\times$};
}

\draw[red,thick,->] (.6,-.5) -- (.9,-.85);
\draw[red,thick,->] (-0.3,-.95) -- (0.3,-1.6);
\draw[red,thick,->] (-1.,-.75) -- (-1.1,-1.2);

\node at (3,-3.6) {\small Probabilistically Robust Minimax Regret Equilibria} ;
\end{scope}

% ======================
% Panel 3: Decomposition
% ======================
\begin{scope}[xshift=12cm]
\draw[thick,rotate=-20] (0,0) ellipse (2.3 and 3.0);
\draw[red!60,rotate=-20] (-0.4,0.75) ellipse (1.3 and 1.9);
\draw[blue!60,rotate=40] (-.75,-.5) ellipse (1.5 and 1.8);

\foreach \x/\y in {
    -0.8/ 2.1,
     0.2/ 1.4,
    -0.8/ 1.2,
    -1.8/-0.2,
    -0.8/-0.6,
     0.4/-1.3,
    -1.8/-2.1,
    -0.4/-2.5
}{
    \node[gray] at (.7+\x,.25+.8*\y) {\Large$\times$};
}

\draw[red,thick,->] (-0.1,0.8) -- (-0.1,1.05);
\draw[red,thick,->] (.9,0.1) -- (.9,1.2);
\draw[red,thick,->] (-0.9,0.75) -- (-0.1,1.8);

%\node at (0,-3.6) {\small PR-MRE};
\end{scope}

\end{tikzpicture}

